RP-DQN: An application of Q-Learning to Vehicle Routing Problems

In this paper we present a new approach to tackle complex routing problems with an improved state representation that utilizes the model complexity better than previous methods. We enable this by training from temporal differences. Specifically Q-Learning is employed. We show that our approach achieves state-of-the-art performance for autoregressive policies that sequentially insert nodes to construct solutions on the CVRP. Additionally, we are the first to tackle the MDVRP with machine learning methods and demonstrate that this problem type greatly benefits from our approach over other ML methods.

==> generalization_cvrp.csv <==
Dataset Size;Ours20 g; Ours50 g; Ours100 g; Ours20 s; Ours50 s; Ours100 s;kool20 g; kool50 g; kool100 g; kool20 s; kool50 s; kool100 s
20;2.243589744;11.21794872;29.16666667;0;1.602564103;15.22435897;2.564102564;6.25;10.57692308;0.16025641;8.974358974;3.846153846
50;20.49102927;3.210576015;11.9924457;7.176581681;0;4.579792257;9.159584514;3.682719547;6.42115203;3.493862134;0.377714825;1.888574127
100;41.34078212;9.248913718;3.165735568;23.09124767;4.283054004;0;16.63563004;5.276225947;4.034761018;11.66977033;1.427684668;0.620732464
200;68.95147608;22.70105192;8.95826264;50.32236172;15.33763149;4.241601629;23.14217849;6.990159484;2.273498473;21.85273159;5.089921955;0


==> generalization_mdvrp.csv <==
Dataset Size;Ours20 g; Ours50 g; Ours100 g; Ours20 s; Ours50 s; Ours100 s;kool20 g; kool50 g;kool100 g; kool20 s; kool50 s; kool100 s
20;2.621722846;10.6741573;16.10486891;0;1.685393258;3.370786517;6.367041199;14.98127341;13.29588;1.498127341;2.996254682;3.558052
50;16.32124352;3.886010363;8.160621762;4.533678756;0;2.202072539;27.59067358;14.50777202;15.284974;10.88082902;5.051813472;5.310881
100;31.77083333;9.201388889;4.079861111;16.84027778;3.298611111;0;38.88888889;17.27430556;14.322917;24.39236111;9.375;5.46875
200;63.77320622;27.54641244;4.114400401;42.64927245;19.1670848;0;62.3181134;23.73306573;14.199699;45.00752634;18.71550426;7.024586


==> kool.csv <==
Step,samples,seconds,hours,Value
0,0,0.0,0.0,22.264432099609397
2500,1280000,3098.000629902,0.8605557305283333,10.344871520996094
5000,2560000,6183.693728924,1.717692702478889,10.055987358093262
7500,3840000,9357.949622631,2.5994304507308335,9.877418518066406
10000,5120000,12507.665834427,3.4743516206741667,9.717138290405273
12500,6400000,15677.329067946,4.354813629985,9.567575454711914
15000,7680000,18792.360089779002,5.220100024938612,9.585641860961914
17500,8960000,21863.605135203,6.073223648667501,9.424327850341797
20000,10240000,25117.456872702,6.977071353528333,9.408291816711426
22500,11520000,28253.274051428,7.848131680952222,9.427447319030762
25000,12800000,31388.230028153,8.718952785598056,9.307629585266113
27500,14080000,34525.738381863004,9.590482883850834,9.321985244750977
30000,15360000,37676.392270804005,10.46566451966778,9.283037185668944
32500,16640000,40844.808099032,11.345780027508889,9.354795455932617
35000,17920000,43985.693318844,12.218248144123335,9.226923942565918
37500,19200000,47149.169594765,13.09699155410139,9.237116813659668
40000,20480000,50294.72678876,13.970757441322222,9.144771575927734
42500,21760000,53415.499720812004,14.837638811336667,9.177706718444824
45000,23040000,56582.951702834005,15.717486584120557,9.22010326385498
47500,24320000,59766.902285815006,16.60191730161528,9.19507884979248
50000,25600000,62887.099385977,17.468638718326947,9.221896171569824
52500,26880000,66001.47517800401,18.333743105001115,9.116728782653807
55000,28160000,69130.383394242,19.202884276178334,9.136829376220703
57500,29440000,72241.83650803601,20.06717680778778,9.105350494384766
60000,30720000,75364.57246422801,20.93460346228556,9.14521312713623
62500,32000000,78524.684245825,21.812412290506945,9.142651557922363
65000,33280000,81656.078075886,22.682243909968335,9.068232536315918
67500,34560000,84839.64440298101,23.566567889716946,9.12400722503662
70000,35840000,87946.40018177101,24.4295556060475,9.13817310333252
72500,37120000,91069.061954737,25.29696165409361,9.090826034545898
75000,38400000,94302.338917971,26.195094143880834,9.196260452270508
77500,39680000,97420.813468695,27.061337074637503,9.1167631149292
80000,40960000,100521.99393534701,27.92277609315195,9.205124855041504
82500,42240000,103640.80354738301,28.78911209649528,9.192562103271484
85000,43520000,106886.342936039,29.69065081556639,9.158994674682617
87500,44800000,110063.245212794,30.573123670220557,9.139073371887207
90000,46080000,113230.531035185,31.45292528755139,9.044598579406738
92500,47360000,116399.730959893,32.33325859997028,9.082830429077148
95000,48640000,119599.34136724501,33.22203926867917,9.105489730834961
97500,49920000,122838.41903424301,34.121783065067504,9.00917148590088
100000,51200000,125957.50194430401,34.98819498452889,9.09842300415039
102500,52480000,129209.88470864201,35.89163464128945,8.98993968963623
105000,53760000,132381.231905222,36.77256441811722,9.113304138183594
107500,55040000,135503.576746464,37.63988242957333,9.065064430236816
110000,56320000,138768.33085537,38.54675857093611,9.043496131896973
112500,57600000,141875.91025900902,39.40997507194695,9.037446975708008
115000,58880000,144968.057932139,40.268904981149724,9.041324615478516
117500,60160000,148075.01578021102,41.131948827836396,9.042126655578613
120000,61440000,151323.48176384,42.03430048995556,9.130611419677734
122500,62720000,154581.26175236702,42.93923937565751,9.040117263793944
125000,64000000,157721.871439696,43.81163095547111,8.997782707214355
127500,65280000,160955.76738834401,44.709935385651114,9.079306602478027
130000,66560000,164232.557510376,45.620154863993335,9.142169952392578
132500,67840000,167369.455687762,46.491515468822776,8.965521812438965
135000,69120000,170490.44081425702,47.35845578173806,9.075705528259276
137500,70400000,173591.130914212,48.21975858728111,8.990135192871094
140000,71680000,176675.948046923,49.07665223525639,8.974605560302734
142500,72960000,179689.81216645302,49.91383671290362,9.138144493103027
145000,74240000,182700.190544129,50.750052928924724,8.971226692199707
147500,75520000,185795.282427788,51.60980067438556,9.082932472229004
150000,76800000,188861.444431782,52.46151234216167,9.06028938293457
152500,78080000,191831.47884035102,53.286521900097505,9.061637878417967
155000,79360000,194796.928930283,54.11025803618972,9.030709266662598
157500,80640000,197880.158486367,54.9667106906575,8.998347282409668
160000,81920000,200867.826545954,55.79661848498723,8.969799995422363
162500,83200000,203928.50580668502,56.646807168523615,9.022143363952637
165000,84480000,206895.65388083502,57.471014966898615,9.009478569030762
167500,85760000,209972.38991999702,58.32566386666584,9.05168342590332
170000,87040000,213109.686191082,59.197135053078334,9.178420066833496
172500,88320000,216290.08989715602,60.08058052698778,9.03269100189209
175000,89600000,219376.43207717,60.937897799213886,9.31415843963623
177500,90880000,222454.52595663103,61.792923876841954,9.188329696655273
180000,92160000,225536.62641859002,62.64906289405278,9.0296049118042
182500,93440000,228646.095712662,63.51280436462834,8.965993881225586
185000,94720000,231865.681424857,64.40713372912694,8.999813079833984
187500,96000000,235062.48394060202,65.295134427945,9.04244327545166
190000,97280000,238324.52646470102,66.20125735130584,9.019001960754396
192500,98560000,241434.48457455702,67.06513460404362,9.210516929626463
195000,99840000,244657.41640853902,67.9603934468164,8.978142738342285
197500,101120000,247908.54598975202,68.86348499715334,9.078147888183594
200000,102400000,251104.10954046302,69.75114153901751,9.002819061279297
202500,103680000,254258.376214743,70.6273267263175,8.914645195007324
205000,104960000,257452.40664482102,71.51455740133918,8.957141876220703
207500,106240000,260547.64827275302,72.3743467424314,9.029667854309082
210000,107520000,263634.29311871604,73.23174808853223,8.931456565856934
212500,108800000,266731.83212137304,74.09217558927028,9.039173126220703
215000,110080000,269828.15640378004,74.95226566771667,8.95037841796875
217500,111360000,272939.712436676,75.81658678796556,8.87635612487793
220000,112640000,276052.169476033,76.68115818778695,8.886621475219727
222500,113920000,279158.279551983,77.5439665422175,8.887542724609375
225000,115200000,282375.679934979,78.4376888708275,8.89570426940918
227500,116480000,285482.42790484504,79.3006744180125,8.922087669372559
230000,117760000,288581.204341412,80.16144565039222,8.859939575195312
232500,119040000,291689.284653902,81.02480129275055,8.827919006347656
235000,120320000,294822.52248787903,81.89514513552196,8.848136901855469
237500,121600000,298083.834991455,82.80106527540417,8.849692344665527
240000,122880000,301235.629064799,83.67656362911083,8.783932685852049
242500,124160000,304341.71561932605,84.53936544981279,8.793192863464355
245000,125440000,307319.32070088404,85.36647797246779,8.899266242980957
247500,126720000,310413.971372605,86.22610315905695,8.793562889099121
250000,128000000,313432.60411000304,87.06461225277862,8.84874153137207


==> ours.csv <==
Step,samples,seconds,hours,Value
0,0,0.0,0.0,23.69089508056641
2000,128000,2460.798261165,0.6835550725458334,18.63579750061035
4000,256000,5076.975888967,1.4102710802686111,16.256231307983402
6000,384000,7625.872737884,2.1182979827455557,16.421573638916016
8000,512000,10136.649157047,2.8157358769575,14.540250778198242
10000,640000,12734.441169977,3.537344769438056,14.397102355957033
12000,768000,15240.623830318002,4.233506619532778,12.825213432312012
14000,896000,17942.022910595002,4.983895252943056,11.932321548461914
16000,1024000,20662.910588026003,5.739697385562779,10.751224517822266
18000,1152000,23122.07348609,6.422798190580556,9.94603443145752
20000,1280000,25573.004297018,7.103612304727222,9.733905792236328
22000,1408000,28010.361658335,7.780656016204167,9.217565536499023
24000,1536000,30516.728078842003,8.476868910789445,9.157092094421387
26000,1664000,33123.296084404,9.20091557900111,9.075098037719727
28000,1792000,35570.110017061,9.880586115850278,9.051650047302246
30000,1920000,38079.920469045,10.577755685845833,8.95085620880127
32000,2048000,40529.062312603004,11.258072864611945,8.915862083435059
34000,2176000,42996.204826116,11.943390229476668,8.901339530944824
36000,2304000,45499.298887491,12.638694135414166,8.829934120178223
38000,2432000,47963.297600508005,13.323138222363335,8.818195343017578
40000,2560000,50387.193093777,13.996442526049167,8.796040534973145
42000,2688000,52816.33043575301,14.67120289882028,8.775282859802246
44000,2816000,55241.560233354,15.344877842598333,8.731328964233397
46000,2944000,57726.055139303004,16.035015316473057,8.694277763366701
48000,3072000,60143.842080355,16.70662280009861,8.686124801635742
50000,3200000,62592.956250906005,17.386932291918335,8.630607604980469
52000,3328000,65011.355248689004,18.0587097913025,8.595667839050293
54000,3456000,67432.239701032,18.731177694731112,8.568204879760742
56000,3584000,69850.813071489,19.403003630969167,8.563455581665039
58000,3712000,72267.83963656401,20.074399899045556,8.52238655090332
60000,3840000,74685.40387368201,20.745945520467224,8.49500560760498
62000,3968000,77103.12812328301,21.417535589800835,8.492918968200684
64000,4096000,79571.10797143,22.103085547619443,8.460391998291017
66000,4224000,82095.58436059901,22.80432898905528,8.42316722869873
68000,4352000,84521.521027088,23.478200285302222,8.430063247680664
70000,4480000,86933.078698158,24.148077416155,8.405716896057129
72000,4608000,89345.93291187301,24.8183146977425,8.386046409606934
74000,4736000,91765.479155779,25.490410876605278,8.381749153137207
76000,4864000,94178.287575722,26.160635437700556,8.353340148925781
78000,4992000,96584.21490836101,26.828948585655837,8.32783317565918
80000,5120000,98991.60411810901,27.497667810585835,8.309215545654299
82000,5248000,101532.83062195801,28.203564061655005,8.299324989318848
84000,5376000,104025.847833156,28.896068842543336,8.275361061096191
86000,5504000,106501.600668907,29.58377796358528,8.267518997192383
88000,5632000,108902.63352799401,30.250731535553893,8.260705947875978
90000,5760000,111309.20621800401,30.91922394944556,8.243071556091309
92000,5888000,113731.67564630501,31.592132123973613,8.241445541381836
94000,6016000,116264.85028409901,32.29579174558306,8.215518951416017
96000,6144000,118647.78706502901,32.95771862917473,8.194358825683594
98000,6272000,121028.95770001401,33.61915491667056,8.192214965820312
100000,6400000,123405.34260034501,34.27926183342917,8.17369556427002
102000,6528000,125889.18685793901,34.969218571649726,8.167342185974121
104000,6656000,128402.701466083,35.66741707391194,8.17486572265625
106000,6784000,130871.402631998,36.35316739777722,8.157501220703125
108000,6912000,133426.98627519602,37.06305174311,8.149532318115233
110000,7040000,135806.606591463,37.7240573865175,8.146284103393555
112000,7168000,138185.650871991,38.3849030199975,8.144454956054688
114000,7296000,140553.373225212,39.04260367367,8.146227836608888
116000,7424000,143075.083644628,39.743078790174444,8.132208824157715
118000,7552000,145484.074577093,40.41224293808139,8.126937866210938
120000,7680000,147856.248206138,41.071180057260555,8.14738655090332
122000,7808000,150227.781432152,41.72993928670889,8.119929313659668
124000,7936000,152600.324671984,42.38897907555111,8.123739242553711
126000,8064000,154969.48493766802,43.04707914935223,8.110954284667969
128000,8192000,157341.14481067602,43.70587355852112,8.103894233703612
130000,8320000,159717.22031998602,44.36589453332945,8.09691047668457
132000,8448000,162131.78528237302,45.0366070228814,8.098102569580076
134000,8576000,164521.065790415,45.70029605289306,8.101243019104004
136000,8704000,166890.931018591,46.358591949608616,8.1026611328125
138000,8832000,169262.369578838,47.01732488301055,8.087488174438478
140000,8960000,171632.99020910202,47.67583061363945,8.099183082580566
142000,9088000,173999.147315979,48.333096476660835,8.08818244934082
144000,9216000,176395.60255599002,48.998778487775006,8.085443496704103
146000,9344000,178767.10532712901,49.657529257535835,8.083097457885742
148000,9472000,181183.14701509502,50.32865194863751,8.077491760253906
150000,9600000,183744.06807065,51.04001890851389,8.084207534790039
152000,9728000,186349.719577551,51.76381099376417,8.074668884277344
154000,9856000,188916.64222312,52.47684506197778,8.070101737976074
156000,9984000,191430.798125267,53.17522170146306,8.070833206176758
158000,10112000,193952.229021787,53.875619172718615,8.069632530212402
160000,10240000,196514.47147965402,54.58735318879278,8.069647789001465
162000,10368000,199081.230428457,55.3003417856825,8.079919815063478
164000,10496000,201649.628089189,56.01378558033028,8.062084197998049
166000,10624000,204246.169651747,56.73504712548528,8.056771278381348
168000,10752000,206784.131695032,57.440036581953336,8.054715156555176
170000,10880000,209299.961117983,58.13887808832862,8.055349349975586
172000,11008000,211839.24060320802,58.844233500891114,8.052648544311522
174000,11136000,214294.37570762602,59.52621547434056,8.108272552490233
176000,11264000,216665.36978745402,60.18482494095945,8.050723075866701
178000,11392000,219041.090549946,60.844747374985005,8.05396842956543
180000,11520000,221414.148120642,61.503930033511665,8.051858901977539
182000,11648000,223842.482588529,62.178467385702504,8.056227684020996
184000,11776000,226212.86604499802,62.83690723472167,8.171554565429688
186000,11904000,228592.083475351,63.49780096537528,8.047615051269531
188000,12032000,230979.96502542502,64.16110139595139,8.054512023925781
190000,12160000,233384.16401910802,64.82893444975223,8.041794776916504
192000,12288000,235786.872642517,65.49635351181028,8.045195579528809
194000,12416000,238149.330574274,66.15259182618722,8.050877571105957
196000,12544000,240508.42459154103,66.8078957198725,8.046013832092285
198000,12672000,242869.583253145,67.46377312587362,8.038166999816895
200000,12800000,245229.311429977,68.11925317499362,8.037531852722168
202000,12928000,247595.644825458,68.77656800707167,8.037155151367188
204000,13056000,249975.04709935203,69.43751308315335,8.032148361206055
206000,13184000,252373.72698402402,70.10381305111778,8.041094779968263
208000,13312000,254774.19892239603,70.77061081177668,8.038710594177246
210000,13440000,257169.878846884,71.43607745746777,8.036051750183105
212000,13568000,259564.94499135003,72.10137360870834,8.037554740905763
214000,13696000,261961.82469940203,72.76717352761167,8.034526824951174
216000,13824000,264362.44819498004,73.43401338749446,8.027436256408691
218000,13952000,266771.86595273,74.10329609798056,8.029242515563965
220000,14080000,269178.966931104,74.77193525864,8.045600891113281
222000,14208000,271694.778321028,75.47077175584111,8.023173332214355
224000,14336000,274298.17634630203,76.19393787397279,8.031540870666504
226000,14464000,276843.797699928,76.90105491664667,8.036828994750978
228000,14592000,279389.219649076,77.60811656918777,8.024051666259767
230000,14720000,281896.311935663,78.30453109323972,8.039383888244629
232000,14848000,284396.146379709,78.99892954991917,8.040265083312987
234000,14976000,286891.618191957,79.6921161644325,8.029620170593263
236000,15104000,289421.565427065,80.39487928529584,8.02186393737793
238000,15232000,291923.420728683,81.08983909130083,8.018913269042969
240000,15360000,294414.01966643304,81.78167212956474,8.017185211181639
242000,15488000,296908.89838314004,82.47469399531668,8.021866798400879
244000,15616000,299421.78196549404,83.17271721263724,8.017167091369629
246000,15744000,301896.51043605804,83.8601417877939,8.02329158782959
248000,15872000,304328.715892315,84.53575441453195,8.018810272216799


==> tradeoff100.csv <==
samples;mean;time;greedy;normalized;gnormalized
1;16.70452118;;16.59;0;0.685569965
10;16.38659096;;;1.903258505;
50;16.26223755;;;2.647688163;
100;16.22005653;;;2.900200759;
250;16.17247772;;;3.185026702;
500;16.1413269;;;3.371508072;
750;16.12417221;;;3.474202964;
1000;16.1112342;;;3.551655109;
1500;16.09660721;;;3.63921817;


==> tradeoff20.csv <==
samples;mean;time;greedy;normalized;gnormalized
1;6.519989014;1035.318723;6.36;0;2.453823368
10;6.317213535;1092.2494;;3.110058599;
50;6.26956749;1118.20143;;3.840827392;
100;6.259176731;1124.470065;;4.00019513;
250;6.25048399;1487.814954;;4.133519603;
500;6.246203899;2255.582321;;4.199165281;
750;6.244475842;3039.883169;;4.225669267;
1000;6.2429;4050;;4.249838664;
1500;6.24244833;6009.355542;;4.25676613;


==> tradeoff50.csv <==
samples;mean;time;greedy;normalized;gnormalized
1;11.00229836;;10.92;0;0.748010618
10;10.76492596;;;2.157480121;
50;10.6844902;;;2.88856155;
100;10.65872002;;;3.122786974;
250;10.63041687;;;3.380034588;
500;10.61163902;;;3.550706654;
750;10.60178757;;;3.640246582;
1000;10.5967898;;;3.685671364;
1500;10.58722115;;;3.772640919;

